Measurement-Error-Aware Causal Distributed-Lag Quantile Modeling of Indoor Air Pollution and Short-Term Lung-Function Deterioration

Low-cost indoor air-quality sensors could support personalized asthma prevention, but their nonlinear measurement error, delayed exposure effects, time-varying confounding, and heterogeneous lower-tail responses limit risk estimation. We present CAUSALQUANT-ASTHMA, a measurement-error-aware causal quantile distributed-lag framework for short-horizon peak expiratory flow analysis. Sparse reference measurements train a nonlinear calibration model; stabilized sequential generalized-propensity weights address measured exposure assignment; and a susceptibility-modulated, smooth, noncrossing quantile model estimates lag-specific and sustained-exposure contrasts. Because no authorized cohort simultaneously provided dense indoor sensing, reference co-location, and outcome-compatible longitudinal data, evaluation used five semi-synthetic panels with known counterfactual truth, 150 patients and 12,600 patient-days per realization. Across eight methods, CAUSALQUANT achieved a dose-response integrated absolute error of 0.304 plus or minus 0.094, improving 24.2 percent over the strongest measurement-error and propensity-weighted baseline. It also obtained the lowest overall pinball loss, 1.065, while maintaining zero quantile crossings and 78.1 percent coverage for the nominal 80 percent interval. Sensor calibration reduced held-out exposure RMSE by 33.7 percent. Stress tests quantified degradation under sensor noise, missing personal measurements, and hidden confounding. These findings establish methodological feasibility and reproducibility, not clinical effectiveness; prospective, governance-approved external validation is required before patient-level interpretation or deployment.

==> figures/data/ablation.csv <==
label,short,dose_response_iae,pinball,crossing_rate
CAUSALQUANT,Full,0.1573440573500079,1.084962946962185,0.0
without GPS weighting,No GPS,0.3504322126495591,1.0766186889576943,0.0
without measurement correction,No ME,1.7617440264803077,1.102498198624318,0.0
without susceptibility interaction,No Int.,0.2234794661851749,1.0947205636170203,0.0
without smooth/noncrossing constraints,No Constr.,0.1571266370401922,1.0876115307290473,0.0075396825396825


==> figures/data/aqte_cq.csv <==
quantile,aqte
0.10,-12.171036112802904
0.50,-11.885998812457222
0.90,-11.307423867118


==> figures/data/aqte_long.csv <==
method,quantile,aqte
CAUSALQUANT,0.10,-12.171036112802904
CAUSALQUANT,0.50,-11.885998812457222
CAUSALQUANT,0.90,-11.307423867118
ME-GPS-QDLM,0.10,-11.501486400700902
ME-GPS-QDLM,0.50,-11.255721963487796
ME-GPS-QDLM,0.90,-10.932147855674549
SC-QDLM,0.10,-8.678617880967394
SC-QDLM,0.50,-8.536902306246958
SC-QDLM,0.90,-8.104809708128437
GPS-QDLM,0.10,-8.14544146957328
GPS-QDLM,0.50,-8.1884485525755
GPS-QDLM,0.90,-7.944828638808048
QRF,0.10,-8.745196203224555
QRF,0.50,-8.784072898431157
QRF,0.90,-8.143008932613668
PLSI-QDLM,0.10,-7.970891694951345
PLSI-QDLM,0.50,-8.14493927166296
PLSI-QDLM,0.90,-6.551693432271827
SW-QR,0.10,-6.70741150040414
SW-QR,0.50,-6.489754336383951
SW-QR,0.90,-6.122377409977804
Naive-QR,0.10,-4.963126464360772
Naive-QR,0.50,-4.689298961495115
Naive-QR,0.90,-4.344628352836926
Truth,0.10,-12.333074760815782
Truth,0.50,-11.69229897804336
Truth,0.90,-11.05152319527116


==> figures/data/aqte_me.csv <==
quantile,aqte
0.10,-11.501486400700902
0.50,-11.255721963487796
0.90,-10.932147855674549


==> figures/data/aqte_sc.csv <==
quantile,aqte
0.10,-8.678617880967394
0.50,-8.536902306246958
0.90,-8.104809708128437


==> figures/data/aqte_summary.csv <==
method,aqte_q10_mean,aqte_q50_mean,aqte_q90_mean,true_aqte_q10_mean,true_aqte_q50_mean,true_aqte_q90_mean
CAUSALQUANT,-12.171036112802904,-11.885998812457222,-11.307423867118,-12.333074760815782,-11.69229897804336,-11.05152319527116
ME-GPS-QDLM,-11.501486400700902,-11.255721963487796,-10.932147855674549,-12.333074760815782,-11.69229897804336,-11.05152319527116
SC-QDLM,-8.678617880967394,-8.536902306246958,-8.104809708128437,-12.333074760815782,-11.69229897804336,-11.05152319527116
GPS-QDLM,-8.14544146957328,-8.1884485525755,-7.944828638808048,-12.333074760815782,-11.69229897804336,-11.05152319527116
QRF,-8.745196203224555,-8.784072898431157,-8.143008932613668,-12.333074760815782,-11.69229897804336,-11.05152319527116
PLSI-QDLM,-7.970891694951345,-8.14493927166296,-6.551693432271827,-12.333074760815782,-11.69229897804336,-11.05152319527116
SW-QR,-6.70741150040414,-6.489754336383951,-6.122377409977804,-12.333074760815782,-11.69229897804336,-11.05152319527116
Naive-QR,-4.963126464360772,-4.689298961495115,-4.344628352836926,-12.333074760815782,-11.69229897804336,-11.05152319527116


==> figures/data/aqte_truth.csv <==
quantile,aqte
0.10,-12.333074760815782
0.50,-11.69229897804336
0.90,-11.05152319527116


==> figures/data/dose_q10.csv <==
pm25,truth,causalquant,me_gps_qdlm,sc_qdlm,plsi_qdlm
5,93.92851110627845,93.8897019463733,93.59594768058393,92.37333339192813,92.0405886401743
10,91.51070194972397,91.45549615294183,91.29586625563552,90.63760981573473,90.56084173329376
15,89.0928927931695,89.02129035951043,88.9956113395443,88.9018862395412,89.36660707511345
20,86.67508363661503,86.58708456607926,86.69533022849286,87.16616266334776,87.63763905586748
25,84.25727448006072,84.15287877264788,84.39504911744129,85.43043908715427,85.83601436830816
30,81.73470790048745,81.71867297921665,82.09474229007314,83.69471551096078,84.03402672911366
35,79.17762718890819,79.28446004013892,79.79437985493462,81.95899193476734,82.58995003834241
40,76.60365101619645,76.85020563747015,77.49373671893929,80.22326835857383,81.76101563882253
45,74.01758036024523,74.4156742135601,75.19224475130127,78.4875447823803,81.19118422736861


==> figures/data/dose_q50.csv <==
pm25,truth,causalquant,me_gps_qdlm,sc_qdlm,plsi_qdlm
5,98.27316775713777,98.35732038893936,98.10072502054663,97.14070571394689,97.23290651219351
10,95.98351375713771,95.98012062644786,95.84958840792424,95.43332525269761,95.51962707503044
15,93.69385975713773,93.6029208639564,93.59844650215527,93.7259447914481,93.98696356706455
20,91.4042057571377,91.22572110146507,91.34730148772555,92.01856433019881,91.77164318979976
25,89.11455175713778,88.84852133897357,89.09615647329584,90.31118386894937,90.32971669213697
30,86.72014033411898,86.47132157648197,86.84501145886615,88.6038034077001,88.87002988843867
35,84.29121477909436,84.09412181399063,84.59386644443643,86.89642294645066,87.37468780336748
40,81.84539376293685,81.71692205149927,82.34272143000682,85.18904248520144,86.35060320865648
45,79.3874782635402,79.33969302856431,80.09157641557704,83.48166202395198,86.33215542144512


==> figures/data/dose_q90.csv <==
pm25,truth,causalquant,me_gps_qdlm,sc_qdlm,plsi_qdlm
5,102.61782440799695,102.95466266896456,102.74443830745346,101.76541420077116,101.39857422800307
10,100.45632556455148,100.69196623555315,100.55800057666099,100.1444522591455,99.87897924605997
15,98.29482672110589,98.4304241370276,98.37156503053725,98.52349031751996,98.42564912220166
20,96.13332787766046,96.16894658872657,96.18513399700541,96.90252837589422,96.83603553611904
25,93.9718290342148,93.90746904042562,93.99870296347363,95.28156643426848,95.65091089911067
30,91.70557276775071,91.6459937268427,91.81227192994191,93.66060449264273,94.2677901773663
35,89.4048023692803,89.38454236843515,89.62585272098644,92.03964255101707,93.32728581378812
40,87.08713650967735,87.1232365646484,87.43952463862651,90.4186806093913,93.27204281267319
45,84.75737616683514,84.86221850480985,85.25355145300406,88.79771866776566,93.27483728632481


==> figures/data/gps_weights.csv <==
weight_mid,density
0.1792249563138956,1.2435836259878705
0.514278150935751,0.7410179257076931
0.8493313455576065,0.32214737739876254
1.184384540179462,0.1871297265772225
1.5194377348013173,0.1085668244910046
1.8544909294231726,0.06908797922154837
2.189544124045028,0.04974334503951484
2.524597318666883,0.033951806931732345
2.859650513288739,0.021318576445506356
3.1947037079105938,0.020528999540117235
3.5297569025324496,0.016975903465866173
3.864810097154305,0.011843653580836848
4.19986329177616,0.016186326560477072
4.534916486398016,0.010659288222753164
4.869969681019871,0.01026449977005863
5.205022875641726,0.008290557506585795
5.5400760702635825,0.005921826790418424
5.875129264885437,0.0035530960742510644
6.210182459507292,0.005132249885029302
6.545235654129148,0.002763519168861939
6.880288848751004,0.005921826790418424
7.215342043372859,0.0039478845269456265
7.550395237994714,0.006316615243112987
7.88544843261657,0.002763519168861924
8.220501627238427,0.0023687307161673766
8.55555482186028,0.0023687307161673766
8.890608016482137,0.002763519168861924
9.225661211103994,0.0039478845269456265
9.560714405725847,0.0023687307161673766
9.895767600347703,0.06316615243113002


==> figures/data/hidden_confounding.csv <==
variant,pinball,calibration_error,crossing_rate,dose_response_iae,hidden_confounding_strength
full,1.071702761568295,0.0360910815939279,0.0,0.6509461348523848,0.0
full,0.992087009989512,0.0142314990512333,0.0,0.5243834173734497,0.2
full,1.0882306588303663,0.0167362428842504,0.0,0.5628454239615022,0.4
full,0.9654434922405728,0.0523719165085389,0.0,0.9419620566397444,0.6


==> figures/data/lag_effects.csv <==
lag,truth,causalquant,me_gps_qdlm,sc_qdlm,gps_qdlm
0,-0.05601599999999994,-0.07328400287616219,-0.07127093625207484,-0.03914935558865436,-0.0476795692509576
1,-0.08122319999999997,-0.08030790352805525,-0.07813972929141519,-0.06691476017804776,-0.054109834159575376
2,-0.10222919999999994,-0.08955624602619983,-0.08806731375739144,-0.07834066012733386,-0.0680907991717595
3,-0.08542439999999993,-0.0880184958040949,-0.08141527347600949,-0.06846804951043191,-0.06911494965995776
4,-0.06441839999999996,-0.06439455304505556,-0.062053854144408185,-0.04852241058075362,-0.04793503558029822
5,-0.04341239999999994,-0.04749895241504844,-0.04958676014481787,-0.03100596721844236,-0.030029701626006843
6,-0.02520719999999994,-0.02278801371762304,-0.01969513503599284,-0.00907488964654928,-0.01057762921368414


==> figures/data/main_summary.csv <==
method,short,dose_response_iae_mean,dose_response_iae_sd,pinball_mean,pinball_sd,fit_seconds_mean,predict_ms_per_1000_mean,peak_rss_mb_mean
CAUSALQUANT,CQ,0.3040064620769083,0.0941287154202654,1.0645899589465435,0.0190394488572943,0.2347205788000791,0.6753961904920173,412.2328125
ME-GPS-QDLM,ME-GPS,0.4011909555723954,0.208465449754224,1.067536649571426,0.0252492024335275,0.1854718298000079,0.5395314286264664,411.7578125
SC-QDLM,SC-QDLM,1.7714200035669567,0.3048316924798883,1.0737770965882132,0.0282215001794594,0.1786671158000898,0.5668535713777515,401.6078125
GPS-QDLM,GPS-QDLM,1.9375676947166456,0.2724458998131322,1.0831663370183398,0.0293112652971568,0.1546009696000509,0.5769654761761125,411.2578125
QRF,QRF,2.18351113711548,0.1397822211507968,1.140238991021003,0.035087196343528,5.041788150799857,22.4930545238157,409.8078125
PLSI-QDLM,PLSI,2.485596348445422,0.2427677776479345,1.0937505942814778,0.0258656811603984,1.441074676000062,18.77883619044951,403.1578125
SW-QR,SW-QR,2.781388170456121,0.2262422547502165,1.1025415000243843,0.0256636908992041,0.1445443562000036,1.0782648411934912,399.3828125
Naive-QR,Naive,3.688282314219845,0.1985033409704621,1.1482217220537811,0.0193249859685923,0.7651061004000439,0.5903769840823235,395.0828125


==> figures/data/missingness.csv <==
personal_sensor_missing,dose_response_iae,pinball,corrected_sensor_rmse
0.1,0.4246960211984091,0.9723048796945084,2.1680503422778834
0.25,0.41762925006956,1.11854637255477,2.352210683864965
0.4,0.6444324411204487,1.0413863358694109,2.755479077075104
0.55,0.3594203628989119,1.05769215472591,2.8477708364023067
0.7,0.4576206176513892,1.1048091139912937,2.905697301986801


==> figures/data/quantile_calibration.csv <==
nominal,causalquant,me_gps_qdlm,sc_qdlm,plsi_qdlm,qrf
0.1,0.1101587301587301,0.112063492063492,0.10492063492063489,0.1209523809523809,0.17976190476190473
0.25,0.2513492063492063,0.2519841269841269,0.24912698412698409,0.26555555555555554,0.30253968253968255
0.5,0.4838095238095238,0.4943650793650793,0.4947619047619048,0.49912698412698414,0.4969047619047619
0.75,0.7343650793650793,0.7387301587301588,0.7386507936507937,0.7298412698412698,0.683015873015873
0.9,0.8911904761904761,0.8912698412698413,0.893968253968254,0.8806349206349207,0.8144444444444445


==> figures/data/sensor_noise.csv <==
noise_multiplier,method,dose_response_iae,sensor_rmse
0.5,CAUSALQUANT,0.2717535433120983,2.0278060274680363
0.5,Raw-sensor QDLM,1.3554784794809664,3.1047382498917284
1.0,CAUSALQUANT,0.7527784351417709,2.8622329790048515
1.0,Raw-sensor QDLM,2.1090288203096543,4.100537464410709
1.5,CAUSALQUANT,0.3872030589355622,3.2831215329593304
1.5,Raw-sensor QDLM,2.201732094904401,5.537485661208836
2.0,CAUSALQUANT,0.8598475878294545,4.125632796337068
2.0,Raw-sensor QDLM,2.6593583019459763,6.77180763192804


==> figures/data/sensor_noise_cq.csv <==
noise_multiplier,dose_response_iae,sensor_rmse
0.5,0.2717535433120983,2.0278060274680363
1.0,0.7527784351417709,2.8622329790048515
1.5,0.3872030589355622,3.2831215329593304
2.0,0.8598475878294545,4.125632796337068


==> figures/data/sensor_noise_raw.csv <==
noise_multiplier,dose_response_iae,sensor_rmse
0.5,1.3554784794809664,3.1047382498917284
1.0,2.1090288203096543,4.100537464410709
1.5,2.201732094904401,5.537485661208836
2.0,2.6593583019459763,6.77180763192804


==> figures/data/sensor_scatter.csv <==
latent_pm25,sensor_pm25,corrected_pm25
17.814902769305235,24.8311956982472,23.139904107559897
22.21990140342253,19.447012765058943,22.124663249014727
24.62172274846412,33.84942267111814,28.707015942709003
7.863758694424942,4.597237562178682,4.391863251433042
12.601172674452592,10.883167214882876,12.922370149396004
33.630709873671,35.319126869386835,34.56572549151395
13.628088283127392,16.357295366702193,14.891412398597629
6.816429488242988,9.055240478658783,5.1960404593771
20.134355475079527,26.6040249804376,18.533914166344463
11.559518005748885,7.174047974133156,10.704772512420458
22.739771521986015,23.843132604484232,20.600069517962456
2.0,1.4436414052498203,2.5812707753359
17.915164187001466,11.541256792943932,12.009489106015936
20.88779396889058,18.987363003742008,15.435788951065224
23.825277381992063,16.667077030710935,19.953623936883016
18.47145120737104,13.52075524499682,18.29114129890008
28.454499384011616,36.06270791230921,31.468394220318224
22.2875107836398,22.15013217064606,19.327139645909643
10.298249170501522,10.85072765756319,11.571910016962615
18.12148526229211,18.107071689818472,16.301536501714317
11.471152802484468,16.589608457846317,14.185416905318611
17.22605197099244,21.576100616030413,18.1959085306152
15.447832154627282,16.224645000332046,11.255674281741085
12.514309795226849,9.148147043837884,8.0842293810508
2.0,2.593118885640929,2.26823478945492
18.920613768910385,25.633622155221648,22.409573001013968
15.011782064301796,12.640041665862949,14.136822898277066
22.008177648042206,20.112893012617207,21.62956251300232
27.70670154855361,26.266490761088537,25.525867071099007
11.371120082577647,15.715229798300903,12.001949526530028
17.228399916666778,20.35693343988346,17.857074385468824
22.3821816676936,18.56285212504297,16.759645112346117
4.47241222153267,8.457940226494554,5.496922794304672
19.888469335322988,19.46629509877048,21.02452264157779
15.766591198053773,17.75366519722867,17.2232633240691
19.182391552005758,18.784556501309808,17.56394620829676
15.801220250403166,11.921904129512669,12.112940951788165
26.157873874932957,31.08610127847533,24.7936054564215
8.509412349481616,9.985049403498246,10.210983331948936
29.837107005187328,29.55999651755995,26.984903324100927
28.92461792682527,31.211852589368178,24.88452767553367
25.173588028474253,24.630941464756617,24.790942488583852
14.390941993192223,11.601350165895973,14.336271911921871
17.535722133823267,19.268418732697278,20.62791331992689
19.31092259075972,15.467216622276908,14.198625752347336
13.861242642669328,17.725656543129613,14.931264409704704
32.83311585394821,30.172978047416397,25.35506347597311
10.16919276497126,12.795910373390166,12.468435583125125
17.479669829579795,17.085766846395366,18.80568792896682
23.471899253725244,26.854330367673864,22.421419661343
12.565938437792315,9.555163275087592,11.068210631232567
29.49708454306105,39.55508459189416,30.936868703374984
7.618231290587393,9.221566068944767,9.074818516310597
23.552207487968587,26.101016554433382,26.535419679617718
32.60918658489303,32.624420886110286,30.833279596945776
2.0,0.1,2.9816776329397703
18.28064473478586,13.452172595546989,15.848524602753464
18.332269902733756,20.44805344952678,17.097066313077725
2.0,0.1,1.5925849069868847
14.16348588529361,9.358161648079044,11.76607871531712
2.0,7.207395708868539,4.456346696120061
14.217169937467403,12.005553645414084,11.24457790373896
10.444907477561024,11.49250681967732,12.421855366837368
28.228015719324528,26.542088509903405,23.468825920692577
15.952975818313966,17.787440600449116,15.786055692066412
19.95049066124292,18.723545510941843,21.13283672716719
23.4466189009616,22.503448014241854,20.813386923026364
4.531482340111591,2.7413776975039243,4.59333139190074
11.047452478819377,7.984592682447967,11.557521280310375
4.284198329786834,0.1,3.387140855770574
10.760304300468446,15.886055453319758,11.353608356757483
31.03962066567875,27.97877036077565,27.4995335344225
31.73072101697955,31.863443587541397,30.15843965232422
8.996090535122994,14.045702000710609,10.6695913655412
22.85441685079192,23.89868886481681,20.90464021150611
12.340253425754836,19.18301129947786,14.045904762697726
29.074337243724628,23.19770598306064,26.042404265886105
16.792664540265466,13.078568515154588,13.39319054559524
19.663943884890863,17.577159269717352,20.83293704594254
21.10396594299826,22.23452563183816,19.574945703891032
22.2537748141262,20.990850917501334,20.245229968891778
16.637710666561432,27.639315734388745,20.06626514483266
24.566457375658462,27.270761492277945,22.67165952763489
17.186034160307983,14.69013328398917,13.345497652379962
2.0,0.391406661090381,2.600164246402584
21.828150065280607,28.133548605487853,26.55419220508207
26.868247070273,31.264490314419227,27.03360539853177
26.661197957062488,24.14276580259128,25.77400413633096
8.421254730882445,7.894304236379144,12.272071099723975
18.39501373794261,28.172422128138667,25.715253157725623
15.558193627128537,15.29376566409542,14.997247381491482
9.532776762671103,9.729129131493458,11.46050423466824
9.593904964079726,2.542497301210078,6.971357840472891
13.282844693509748,10.961892086903386,11.302915731242337
22.73704861706962,27.83050534928403,24.00479939757496
20.523669664412783,14.644391475817915,14.748068263798784
11.429583624967355,9.646875698536943,10.08400897687906
8.233588845878053,11.636381722620676,12.363251169351662
8.132502417612875,8.87123570979785,6.837078766889797
14.86546658163591,14.671874242632873,13.710564117938477
20.980864307097534,27.97851706270793,22.064734326636184
28.444038322630007,29.09559796863008,25.340913309756623
18.59130841417956,13.025353957302231,16.43266045128809
8.75929001913271,7.5577923056028355,7.97504250526505
27.917152837749843,22.518354226248213,22.1320608148778
12.79479889619653,9.247135423308617,12.756836619126329
21.575378121406963,12.7767311615677,18.2483746894792
10.9617932226606,8.38030301592742,10.847163790028654
19.62564629397667,28.994112510121354,26.13737038897885
6.425135167839395,10.440199781307143,11.191534038153032
6.723409860627238,0.8524808305624205,4.775845797165127
32.905020874385144,42.05302702150828,32.788084675166075
18.0113088036684,14.320226163093205,18.39105858282226
18.36639094574526,13.857711353806076,18.84820923929564
31.73812290094302,33.625584718749664,27.89071822254336
21.338384027530164,19.31059267408949,21.569869987602598
16.51795132710441,11.738557071223148,11.713076618281749
18.45505808483496,18.88573555763269,15.783129544752182
22.71153241295516,31.56245654221322,27.24565441676129
35.15880828226995,32.159338564834066,33.774773533248336
25.53807176347195,28.63811661391774,26.372925144812317
8.440467994874144,7.605878339189049,8.437986315013381
17.876023786956555,24.23252497168752,17.43713516495247
16.277814124404017,12.7670245366777,13.390096486989812
20.58320162679381,20.30608348223859,21.23976961785625
19.941896722304463,17.381101228762372,20.506885989802733
15.703283188920938,10.01957064902928,13.65058655556418
19.56291682388551,30.54456732641937,23.111899911244524
7.349186320889093,5.009344149705568,6.855790370738962
20.507738146592704,28.946278766680816,25.2181842146686
22.46911694941915,22.74087067017104,20.465224366049103
27.114968265996115,25.35109984333865,20.93481181504557
24.69189940825253,30.20384911046652,22.173388226042547
14.427396989505972,12.504205452871592,14.650615613868853
4.057515212886059,5.112881915012872,7.828158331682663
10.888527101239593,1.2208318966706235,5.392420628202849
23.192430765157603,24.71354803042338,22.241346847810224
14.92877760580599,9.56843622190074,13.821056726728942
22.728193018717807,28.21387468822085,24.04851714299756
16.84457229840827,23.78867659119713,17.729491627500554
20.976391702359965,17.01531973283785,20.9545059840415
21.54703867413651,26.631487580278858,20.084433121316263
5.352750396491963,7.425831132471687,6.458009513870219
14.267812359464637,10.246489700273743,12.409385523381252
9.344613056298735,19.90237086048752,13.675232241753978
13.201115967610503,12.204951962742308,12.197055429507092
14.820877947592283,9.203770152784642,12.62599373190282
29.033996263457023,26.95796587076706,27.94447633927745
26.438881681364578,32.52900314974521,26.75853920356484
13.30610921964,9.02649182131583,12.772946000873104
32.33238439809432,32.59399212716341,34.50269008845617
20.51960529697013,23.26856445694729,19.579816507924978
17.216433597093182,15.990773882475985,15.539459789997007
26.76823218189176,32.38074879706501,26.975558591797125
22.86162963640096,32.418816927830164,27.874665964639263
7.350663957398495,9.996567960694348,9.087228020719792
17.05642710972146,24.230744392881597,21.131749557023145
17.74136031360761,18.758948386248736,19.081988879597983
8.589071193448985,7.6597327271415985,8.335081565506425
16.42016929910114,14.265372836826668,13.78071556225944
6.731577502394664,9.798826226849425,7.319939959855293
6.8557797451139,3.9451800467932343,4.008658711233347
28.75063756089044,36.26186750790041,27.013923199758096
15.918866881649295,14.75509964537688,13.675419534185687
17.4234310683689,13.040001246394668,14.227430680504929
25.12509565719904,19.732630766448597,19.204098350624964
23.62839166026128,25.970704182451943,26.65486794278319
12.916900339844371,4.02493290307538,9.097592325299813
22.06989990167511,20.26930748338557,19.09114233402685
14.504010973462824,6.86478664510605,11.00009722406222
30.77350388782032,33.342985924850325,28.547581695858828
24.7557665516822,21.25111761135925,20.20194141505801
20.24624535969103,18.77640844699309,20.56283354535564
5.7549011527859255,6.118238785968562,7.46136723577392
9.506027369510509,15.193904505025705,10.998962952400973
8.873504681617808,12.278313909440408,10.176654033403294
9.753321541742816,5.83802294270319,7.5251425048792
21.03714903097407,24.652695215287917,20.53719124415224
6.140373925695531,7.122181038486381,6.248345345287702
16.680070767689056,22.534864364551765,20.75222365973168
6.355488742716757,0.1,4.237217003859049
11.975838398816062,2.767126524472789,7.564747726665763
25.710709025651656,26.75498941560785,25.641843734892696
20.384588465857355,17.889312551552514,20.06357995820705
32.59650192969263,43.58290512805581,37.25757051806503
17.960149696204642,21.557664529045155,16.961226987799364
27.754555183186486,25.900455146144537,26.80425626417269
7.659022351467423,4.139764789930608,8.545651799116353
26.233750374546776,20.422528552578616,21.46119564064303
23.326790976857698,19.34762879965137,21.23247186383282
19.43756040082019,22.689031835211736,19.62813129186276
23.036673644715112,20.38543235662258,21.389811166075763
16.09556139746731,6.366254232729881,13.298908883241248
6.952320010521385,6.204709305048132,4.839364261594681
8.840718320196162,13.176471176507595,11.218479448919368
9.708932461498202,6.025232959751062,7.132133161332109
24.654167519560826,23.226783803932964,25.39515137658465
19.54452219634423,14.220890676742144,17.45776003611298
26.24084062499033,29.18448398239746,26.01293064518784
17.375149520671535,16.778766060571318,16.274177124511404
25.739486046880472,22.501260275450345,21.688173922392323
32.63660467167778,35.10437870094411,35.51788701922564
8.008763592371606,8.187188759526673,7.565838635130054
13.865838581332095,18.724281611539197,12.440560967484007
33.85136030072762,34.09120128741334,35.60710455964068
21.310641629458576,21.12751829493139,19.72716314073981
29.45457681883077,25.029809341359066,25.29995827183616
25.160379190007003,32.44445877857796,28.5106983790552
11.73696287969699,10.73650791992187,12.019536549555426
19.978363272299323,17.665930928028747,20.08417141177079
19.69950002400386,13.247286726460269,16.41767179014158
14.892785958931238,14.168973005156928,13.77175096962112
18.566488410344267,19.98249705973924,17.479358889821622
5.536168937666041,5.398713391899742,4.552259998948833
13.16228285398931,18.81109570196104,14.759913849347916
10.09016883819095,12.851553850785976,11.25940425775087
8.957697169183682,9.37664460889014,6.995694186738539
18.689591579539027,23.85273636120664,18.395038879419165
14.966194732505032,13.546310381131262,12.102713392599592
24.0845297869042,31.818077279191744,25.611117537560794
8.968010773690093,9.587291168154156,7.588813518548209
10.19829623066682,7.580917191405317,11.479237705350783
18.95137416889656,19.315516263595708,21.52433066738253
28.89246381433749,26.50274771308271,26.40870467808613
14.78658705194326,15.086594907650603,13.923835048360726
17.428353814715617,18.049933357564584,16.89666826958371
23.36984058874017,21.115170208455183,20.852661133980195
21.091346724698564,13.997043947159476,18.16901104634545
18.09445722976836,20.77599412371035,16.066821858445163
19.44869175188811,22.62060130335459,20.3306601453282
21.54452230187572,25.984200360127744,23.784580833674177
4.8955938457028925,4.919389729298824,2.450802201500902
21.03515393873504,20.993584228566917,22.16276999235376
24.511685648881425,28.196175287817525,25.04476558472064
15.671681441394682,16.60411738748107,14.813725499047637
21.3165862220958,31.20439432364411,27.6834331207064
7.904701285602846,2.4137009323820715,5.65971901984368
6.877890498494508,6.728738002868688,6.64191352561366
21.06307700692212,25.730658745629352,23.82728062948808
2.0,0.1,2.311936033992681
27.22855970997348,36.013687733462525,27.993769588220545
29.12875779677884,32.60133192804757,31.572991372936933
16.87817636619236,19.808050419528374,17.424499420311037
10.360109603301614,13.203668101984618,12.232673250890564
21.61472528657398,23.356969487088893,18.45815492521807
14.778519680431776,14.977429173907666,14.259415268347556
15.96809098787204,18.76769621518781,18.072573964158867
28.96697462824447,33.41074858136363,27.742657103515832
10.86391604331601,11.77726804779711,11.880482556798192
18.07276659211519,17.170259067350873,17.264037576861877
15.74919626010883,11.852195787053311,14.306690273325618
24.588593012677705,27.701377753333738,27.241526407208028
3.880507745326932,4.638644586295836,2.7310954707307205
15.698848024386931,23.507335480784,19.31617078286226
5.095718181869661,9.376806518034009,7.085068750411716
9.625463209341945,8.274355070356611,12.676304128736437
22.057649756181245,31.73622644075726,25.245367581402142
20.72582209947001,23.372812105043305,20.27531813810316
10.865481116207825,13.910700730210156,12.444745284520378
11.803524742496643,18.353560668804946,15.102953598354064
23.50591169379757,30.12641617984737,21.37313153526967
18.245422689871457,17.198454373386358,19.131190839516368
23.454657388796317,26.403793420286963,22.71053004817819
23.82535053284697,26.93377253130784,25.787735634428703
2.0,5.069222505058281,4.172078814161828
7.977103731616792,9.691056120752512,9.938313890168844
13.736418820828538,11.605691174073842,11.043156742736972
16.603740588236786,22.464604938475265,20.03536161220067
12.988401666120163,13.828354929849692,13.478432493574726
4.7019491887981975,0.5847437397124955,5.64661524730336
8.708733885161347,13.102406860817336,10.015127705490436
17.62440363633795,17.86206478813871,17.431076794358397
6.6239150247439404,4.9836262146533405,6.8931216267851
13.102601055357898,21.722130613068146,16.09554023048623
2.0,3.24566015666978,3.9851821210179
22.86086120105454,19.822480591086677,19.98230090281844
27.928840288417728,31.229518448279645,28.24610793112684
2.0,1.506132522125185,3.9983163509916686
28.358605008844613,33.9651546389525,26.88666375732841
30.864206019463342,29.5121595947782,25.215228753239
34.91944471649875,46.29880798984563,36.38334183742994
15.250940921685574,19.539801365940185,18.379459360026058
9.054262905375088,11.017922701979357,11.830204511333134
29.71735702394899,36.12555430481097,26.53194930093968
29.077039856272155,27.62890179592921,28.384384437487867
20.041476358512085,21.34194206320746,20.479338451242157
2.3536186446257235,3.27946520368718,3.192122006410819
14.004932358860383,14.236289844546413,12.950149731366407
20.37525535422349,19.44489937164394,18.04966227906192
12.112653475733442,16.715862388513113,13.65704153435384
16.690710754086282,15.107993262919258,13.220405614812298
15.901078179324982,14.23019156958836,15.603611717698405
14.342436544460346,10.816313795314343,14.321636560883036
14.891979473109366,20.164806090069035,16.308614401630134
11.676027473506537,10.203562778123093,12.99841279766008
23.84995593341336,21.87209522331405,20.1190667029099
20.23777560306697,24.57159680501113,22.29272098732928
20.7043170811049,19.397945809538413,17.342634422574662
23.205973308564538,25.434512849657416,20.3447720645263
21.21395483011284,19.012616052211545,21.41534774228194
19.932862055876345,15.403803115449408,18.582600781361243
17.88091207150003,12.225788845921208,13.24853201874673
2.380793359709738,5.842692063281548,5.8005283611930505
22.17848530935045,21.653783720734182,20.85522853067936
10.052920280172923,8.656823405128595,9.981916861283038
8.527340178527217,12.742060842915569,10.985190863766684
7.097465476365743,10.577858658229433,8.233394614550916
13.65939794901457,12.497777272835409,12.83204810970519
10.690519775955911,0.9024314072835856,2.555610887555668
8.805643480694448,16.55917868501031,14.90803505302578
9.745227772244862,14.887437198140242,10.38371281577298
2.999487470396308,5.067062781460961,3.647052663120715
12.46431720109062,18.219920785126536,13.171058914404693
25.82421733101887,25.330394516363576,22.882148195242483
3.158214763761064,5.309644943360549,3.1897979524862747
4.351349374603939,4.636413296060253,3.2983648472407547
18.09037607309268,16.44052314691213,12.905303497461254
33.838955279414115,39.71245540491127,33.9561591486184
20.52477480520868,17.445466840700846,22.33624655411821
27.77350024847236,26.09743119634921,27.281894339444943
9.000051195931329,11.985026746618308,13.704027419455748
9.844335943438336,7.468693002921886,10.696208109935863
13.159124976628211,8.340383920908994,10.154595081162013
16.547590993731962,16.72879273742583,18.00946497951881
8.565513470579234,16.727098942094095,14.786916845728664
17.95677038663124,15.366934709202209,17.040554024371914
19.5896441146774,17.0147056857716,16.49618798726447
19.880869596475133,16.039116818632912,17.497965464546954
12.963585218352373,8.827869818665464,9.673786152142943
11.98503094992721,8.765874735419239,10.8332722084999
14.85343821895428,13.539532438501087,14.222960072851404
18.218378737352925,20.98216873765135,16.628184028683474
36.593622490484975,44.01517287898682,38.396766907863096
27.02871491098857,35.153267357634434,28.60120726620972
9.756073219915104,11.175892101846417,11.84504079308084
20.0778608897587,27.887951428817598,21.48657115602492
22.822962956560463,29.409869849136705,26.282984177520568
24.78836472164921,27.99425625134552,24.72956573624312
9.999655026508892,13.285088597047562,11.857909061468442
7.140937788162923,4.6618784317298845,6.878379433853163
5.127822651656847,0.1,2.5817469617189746
29.021873604237395,28.14628115844112,24.034024646512865
36.33990052756228,38.57676573820262,32.00184190136185
21.297101714861974,12.415730890637589,20.83181621732962
16.228249366978858,18.66614366884806,17.124172892685735
20.83751093042417,16.159216721227445,17.44653721694599
17.37183601416886,19.46143364911392,21.20466468917918
21.488267310708565,21.46643668078456,20.757883941913143
18.91674126822313,21.93908766706174,20.01041766209729
11.225077984085328,12.291911647250137,9.533855853933554
14.78384863308842,13.486884600216666,15.21120311270602
35.07227562185758,39.62845414248589,38.17576179900586
27.002668979305607,36.54941146061879,28.308027167750385
22.368845488844546,23.41452189570305,24.96960417131296
15.681903466309508,8.930191839738564,13.714793933489704
23.291066905891856,25.208322030081597,22.35920165598307
18.518234342414484,13.802996814225768,15.279457626175438
4.566104463976711,0.1,3.593376284778283
23.875300729450007,18.149492160081586,20.99059540039062
22.919223857495258,26.78677825261068,22.744336065023624
29.95788100556234,36.81478235020072,33.63854296312364
29.86868948924017,36.27806263011033,31.527281320771948
7.629771844038626,9.758094041710578,9.564089858764945
27.29051361901104,28.21086964805735,28.22944915086808
4.135939519006575,4.433610794970623,5.865898261406625
20.73548310135059,24.42724884605898,21.367349006787787
16.75151232574238,18.034584958521943,15.989314020251154
19.70422716160841,16.8496071899324,14.54452334600722
15.53300113860169,20.09901044308849,20.211491837031385
5.974114859378648,6.145177045718924,7.62605161532808
12.60909061261245,19.424219789993,13.944933203765665
7.108700111840469,9.69929246600093,8.523393644307243
26.60551084707212,32.00521469116504,27.501911520682054
18.509987439561687,25.067697919560807,22.895943699574424
16.47152967323471,18.83672351663488,17.41342934259757
13.209977079365968,14.60267139968386,13.35838923730238
9.748992930986274,10.84498675350822,7.853161696901067
11.08911760218904,15.382284714896675,14.277541472179132
10.346407261295685,6.962034206001768,9.7560386427061
14.23489312037226,10.13333232815094,9.476392610763249
32.32292925207918,40.60755335638824,33.39259761138438
7.724340802766285,4.945755353561195,7.305191025725433
22.636868645419973,31.50472117652311,26.232618659367304
21.446887728514884,19.51056401032335,22.495049982268085
4.348634876638746,3.714001307877524,3.25737898439604
29.38946679712814,27.315635279977915,23.17348690461036
21.638390798936708,26.115490299043195,20.43399121980139
10.068918361497673,11.24817806437013,9.450063718636963
14.248552094524053,12.056385592698934,13.008725604166813
15.624444386751424,17.084094421242526,14.01920136748012
29.264272923547885,26.84003625854979,26.632522444027543
14.41828118346363,18.57359581349805,15.459401761647865
10.763351748317769,14.152439425495205,10.28364335721335
12.916192813703102,12.589470846639868,12.221528376800652
17.018639150978633,15.422481548450335,15.254649118784204
16.252805644560837,19.07279970833541,18.393553422642263
19.31323161848865,10.304443017426514,14.548295524447015
25.29626667941284,28.984244493749515,27.120687510014207
8.632848248403732,5.364874000147536,6.098473456446072
14.020353485500705,15.3312551570506,14.436764233426544
20.521592017870248,19.159181303470124,18.536174775665494
16.350949994058787,19.652361163535968,16.96553506924452
18.592405534703005,16.569295965271458,15.308134010320831
4.269573311997271,6.541201027451381,3.910050344741908
24.481715222489328,25.159950522971997,22.91432512876293
32.975663933340336,42.665357914604165,36.88026436873592
17.48632416743573,16.29925759255305,19.928808533985983
16.52757717227822,11.785826352139017,11.859586727012932
23.198026753202384,26.23457529649587,19.036098882493544
10.4832240443008,12.148307392081827,12.67262611202344
34.10164538992537,36.5664829594991,32.05117097217618
16.66842928494594,16.009761687266888,15.51901412135627
19.004976863114425,17.324646697442752,17.38531324873826
15.437658979618664,17.88745921303167,15.30366166510175
12.558606199538524,15.269141908993255,13.282474541893343
12.29942460314492,9.9013063458252,14.158540358972704
15.71658778401738,8.099393948376491,12.514875400441252
19.319263521653784,20.814355184893543,20.96563942805581
17.445787864909168,12.868273814432236,14.955288188443951
12.252218464842908,10.7328586280654,11.836336667692908
30.46633641817961,31.268622537901088,27.25101384415826
20.216518722642007,19.128816449695726,20.3026622504896
14.249420783113106,25.981192438435485,18.067110825409667
8.767274817977656,8.755758233588942,8.223437133106101
22.530622669755715,27.51204726369697,23.98969378786365
13.96956793534787,17.21975792023078,13.969586144457482
20.75906994632912,21.53670912482574,23.30385543014292
15.374679865206383,23.62908330793768,17.98845024501393
19.411663829023023,14.355045542787444,17.491988419287555
19.9135771160762,19.08185864163537,17.99317635386123
29.88290022427006,26.890275270713857,26.915966520456912
14.185336049721856,12.997086749457583,15.106137947182578
21.28134980704917,20.86370554398504,20.87324808506373
27.230091402557235,25.97652320902358,22.60209430459813
26.217200873773493,34.1919884370144,26.684594523641625
3.8189133765807672,0.2123202171250655,2.648793523701103
15.23091305242036,15.82552254175704,12.78854443152514
21.810428241273627,17.77313145720253,16.890322926365556
12.46765339480858,12.781751184222353,11.451702816910805
10.706937286875224,10.20632685296247,11.474232290658948
21.166880725167147,22.552114149949485,22.56628416778836
21.06999114398475,27.20688638037137,21.486586710651668
15.38607751484831,19.94773618548759,17.712839169665664
3.973198905577101,1.277348682759994,2.92653576570253
5.365402793621531,4.275930627730262,4.442518125749512
8.541474684511499,7.179508621082366,7.81212422454855
26.44981103397474,27.12237862818629,23.664601983859253
9.786438192054318,13.919110246132442,10.688000624243118
14.788243920155544,4.14321357176586,10.529180081954316
20.838533623977987,22.938819950013546,21.841856538601977
12.733930538001706,15.187497459308322,14.012476598316136
7.203587929697656,7.163145232616078,7.656321517347356
25.04756921616222,31.86212041718193,23.76282978145381
36.558473514843406,38.512693647097024,34.17661134110234
21.22454332810943,17.564518162243754,18.39727756349901
15.603376604242268,19.94828456167025,14.819217621974785
28.11485344461204,32.97498262292649,26.78346372370326
16.479045097405237,13.738017216678546,14.480050090044529
25.347289177854933,24.79264656531694,26.363757024332628
25.891387102607304,25.400848677254384,22.807613936241143
14.96919930096406,7.991589854511279,9.296234246719344
11.843397713674264,13.93150584066568,15.372459073597918
11.84262948024971,7.051228304421359,8.203099340854768
12.890057560809511,13.97213503830381,15.486171253463295
29.809710907103444,31.32598254400148,27.861450867943063
15.912014867422531,22.96285308230521,17.504806284271364
20.68866157114768,17.05678261073653,19.53118746451454
3.858311798478814,3.328101919832718,5.244267410335549
17.168635507141534,16.78075077228303,15.909370873827871
21.082513661752976,21.763730776280465,21.63927671327981
3.001493426134756,9.071559626451895,4.682689787923272
3.051466113044741,4.9579271016040325,2.7975220499708864
13.55556140204092,16.043338829698353,13.682406047431389
13.34131618577343,15.718700950501198,13.205033711234028
19.42958243110161,17.401142019386146,19.047857935721677
15.286431882473623,8.022482250046119,11.645863178124449
27.32130933840996,40.80291668523542,35.278836630927266
35.371796251503376,42.70179074467147,38.6366228328109
8.983301186371344,10.7669459142364,11.143136196306513
19.33846921136366,20.9734545945898,18.40958774887204
12.314330970407523,16.729058625717855,16.65807095296217
2.0,0.1,2.497935202289634
17.10153797569573,16.980913767247042,16.630230275381383
21.99524024862537,22.787810342483017,22.23749445969637
16.14056516019093,16.1974539478408,18.484860019978925
17.513638797501596,21.78573062348767,18.96849304856155
9.067821405235176,8.902057386509975,9.777091462423538
19.64678799779278,28.910809491547404,24.59531602891952
22.562673588798862,17.913960148247867,16.33334383541834
6.793771256729309,11.523930082707077,11.44754320518651
26.80933802194073,28.39762398036404,25.481347485143186
21.149753536528102,17.16351996553652,20.38674997328749
21.907271018781746,22.856490875263315,19.29773736035117
24.444571062385904,25.802836592488283,26.069583858581968
9.942680039091435,8.19520002653719,10.119224127700974
2.0,4.814967757822672,3.6136729005448576
25.56371870216225,30.037392362649555,26.1326969646887
24.06492658123721,17.61490011587925,23.671873835083595
11.738653432914376,9.236529438298982,8.736554498063507
25.48225459554132,21.31197145838565,19.42163677908428
22.20148051988733,21.590406089189283,21.95335523895952
26.065510266547047,27.15695163261429,23.899791687370925
15.940090465335391,17.621606999809135,16.434072828916875
26.782264926009084,38.6064224003952,31.921903944369667
17.76356954754445,13.265222218464618,19.08022265991572
20.76012208938152,18.587316713073825,17.11106612177496
23.192275502373285,27.962095695171488,25.00572391177884
10.286934044074767,16.39827857244427,11.0667520911327
17.538423475642716,22.280909252344934,22.457947690441003
26.598687439184555,24.749358051528336,23.91507092221593
20.72358137063216,17.788162209406924,16.457389322157027
23.30293704271576,19.566585844917807,16.974798741934706
2.3731006963004813,0.1,3.509723581711647
39.88152664846868,43.91077141598096,34.416404455177904
16.75977335112171,17.579186454907553,13.160462258098752
2.0,4.077679142981388,4.7695728789393455
17.476292182282243,14.471893033774828,15.546079317493872
11.896147887221778,16.454017025293737,14.41520813226587
26.42394806062328,19.41756677077055,21.460856954220304
15.936693330343044,13.464281395689271,12.977098189044357
24.57326189055042,29.54602681970913,28.51708103761453
18.475257957180023,18.10953219274082,16.02482954556752
7.744866297562285,1.973516637338891,5.411423484152688
19.54604213759678,18.69794802281284,17.958169268134593
18.43017407628696,16.681083880574175,14.4389842076609
23.6787272231626,30.622637119205244,26.669696612317612
24.94548483669496,24.35783660742538,23.928393340068165
36.40041536095965,36.26292115125316,36.32917487498768
13.394363564290614,14.637125959716458,12.90592856405675
11.317762809728038,13.022853226039272,13.52190364426754
28.779036232708908,27.192367771487024,24.50751107088701
19.69190220652211,22.623377975808047,21.149509489734747
19.621182247886072,27.367312065528765,21.495183686793013
12.044315637135629,10.367318122850874,15.797504066295
25.76788881780488,26.520196112323585,25.00045862143516
20.107034705700663,21.75865083532508,20.35430164724752
32.728385503855336,29.719595584674156,28.193807228131263
8.892389337037253,6.372533848578307,10.9836063081416
15.223751812820945,11.9740878226614,12.937827367484186
10.29216687127033,7.732853621229948,9.737466713325816
17.56622028639798,16.638570059282568,14.884228075855628
11.139796288095244,15.994943052203553,12.490276011708248
6.523001747192536,14.108434718281089,10.828987736299185
28.59915963143607,36.59616678305915,28.60320856913827
19.08591506266006,13.754724995573998,17.715923504646113
21.339487810440957,27.581210269452036,24.17404805286026
32.96783293576415,35.4824726999514,31.25533921408953
27.8825882763755,27.357920447312036,26.222694285868315
29.28871487919841,31.03617920411032,30.093536702158666
16.232981097947803,17.19283731579326,17.898211185204204
12.200872378425233,9.445751457232497,13.570395372456996
10.998965801835965,9.857696396438108,12.476125773962352
5.678906297955688,4.665290850843578,4.604900135000972
21.311959947559902,30.4141042528287,23.18521127317857
21.941089245817984,18.335079239495972,16.773607225970512
16.473138145175398,14.625038566309252,14.926395641909806
7.551891674308297,0.2251929449514667,2.417231623044958
12.799196830389322,13.688506577985365,13.188457484340171
2.0,2.174307817825021,3.6544995837630223
8.976797613258716,8.988771369705368,9.280695347270925
14.183420380755026,14.653214361164096,14.874471719863871
26.98763581634057,30.31593158915094,27.52829505055428
22.61760147245048,25.84132065193036,23.754843741140714
11.749665360839955,11.651094514339537,13.973601862043385
38.54399629116482,41.79014855611659,38.29648490560374
21.31347009952188,12.507438977996229,19.89053564754561
29.502840302446817,32.99621645512826,29.37074192603903
18.31053312816377,16.831320233717346,20.60957972796795
20.20658558329,22.922738594053754,20.8951250478928
27.5648923685218,30.968974488944085,27.5622400331122
15.595856987874845,15.748980212408366,16.58334931777968
15.301624051161047,19.0656284254132,16.54030786451605
24.812649226092027,18.626633412584575,19.129701804702737
8.236399896295657,7.727543752277325,5.770855984022519
24.082985041819303,29.905797918024003,22.75511361695752
24.18562896847332,20.14912932543456,23.94802894012512
30.4924069408933,34.125379807469706,29.615226104832445
23.12228410935309,17.303022571626816,18.97600563119484
13.483223706654018,19.134039139841093,13.989054482175048
16.516807232772656,13.595065725542678,13.18526333014823
9.277359348668195,8.479780219741459,13.234304391820286
12.81742305767131,11.071934803014814,12.01571206510009
12.406656040190178,3.001133241146631,4.225143020254491
34.369780843317656,39.15496543895456,35.94934788528312
15.041354886225028,16.552663007711352,19.5371406060799
24.259388100824378,21.2009559323088,22.450460338512222
10.92496012219942,9.356725845287537,9.37984032703029
15.568654692007978,20.09333563959414,17.562943121713463
15.661639733032874,12.482107330767027,14.721488678071784
18.68416807760925,13.65429716930511,16.075068412452342
27.21525335533273,28.461641865226063,26.785755598265983
25.103174730589043,23.20043599885285,22.74140417681597
5.420346670738343,0.1365737210273172,4.669687634057065
20.98945153720952,17.403358173923294,20.932870484681192
14.202035199638155,19.092432900543564,20.451888639174875
22.16012063415472,23.381646045718814,20.04812848752337
25.231823224577145,26.94831096203392,23.60684434700381
22.128562121262856,29.64165162500121,24.204911274078267
17.510070025960896,17.29827460205805,14.71570388652865
11.713863829509542,7.667772362202109,6.417369259630008
13.803795310500943,7.120176738657456,13.326552435931228
24.28347210372428,25.32224116825189,23.39365129757567
16.496434321899685,14.79619076217604,15.310340130960649
8.660142643807959,6.852504228992623,8.082905965067148
17.055125762416722,12.152562326417794,17.083988932788895
25.22150772329955,29.75341032207549,23.11541135360453
15.81427447293474,14.23729143853726,13.361280581956033
10.169944578613164,12.264461291011951,11.11149758832785
2.6809369860690926,0.1,4.3346172813526245
3.9151946740675374,6.2802990408255805,6.245979756273327
23.549814256112896,26.687850895418112,24.550680007768687
38.47066133176781,35.247829846588324,37.26497959144742
16.725131272625365,11.852473720522909,13.232969314793287
28.41940720612434,24.39182001933896,22.762408694916267
29.693774535603435,34.35459026432889,29.38474023349133
21.375085641018785,24.089921256868323,23.585099379319367
17.676116497891634,11.90235348763995,13.88613891506138
25.852042985034576,30.096350777172297,28.199094222704577
27.892975033231643,29.66600724641897,27.955479181302657
17.574141558207607,14.003638471118052,18.31625971383665
2.0,0.1310042618550574,1.569868735848256
20.78154009186614,21.038498780487668,17.271240271901608
17.078714266112502,18.82148132467984,17.159910199031273
14.333933417877391,17.409110737490934,14.651644317799938
13.109772797269745,9.104944601850551,11.619243649879468
20.344627330374703,20.661210611972603,20.462407788842494
3.2749077444075296,4.563375967174162,2.292791212888544
15.496007508138376,16.895075307603296,15.606331273801416
13.34548004813074,11.01005219083321,13.878546756900016
10.76744806262728,6.238157078351658,7.795581884028961
20.555301464924007,20.327027112098968,19.742676666115056
18.655417255492114,28.578906669701333,20.49336077937386
13.05373465799057,8.452875963972506,11.90776410933836
14.287512378725744,17.928600590524855,16.718552211822356
20.57751783395962,16.27420836647509,15.1887680931358
30.90762653460272,32.440389010323486,30.636479360365534
12.68050852141278,14.23047120342554,15.109757875771416
17.62746349830261,16.83438412435969,15.979556199916043
3.0122362776080056,2.3772835479535788,4.272378222923272
16.15588047802133,13.687903592852628,18.045507388287877
15.060508715218663,20.38732648481091,17.98677398551648
18.082964005079216,15.551198642867853,17.149375815009314
18.426860671824237,19.687830390856572,18.676726657851543
24.28938979464941,25.14721396226663,23.32834743192612
17.45027998071786,10.032141102205369,12.756369222067676
17.523408088358096,17.52964179985195,14.652450802602257
19.653895645259585,22.40547147791664,21.68973853875198
15.598357893488052,18.91056181577953,19.01137667695287
10.384035457833075,0.1337880654640413,4.356666083373388
7.989063776048232,9.296314201282057,8.140092139625846
11.176838097835752,12.318797252758316,12.58191580195228
26.65764073266839,29.098892506117085,26.62675938759273
20.45766780248876,20.360851686526296,22.412025542597103
17.242429588309417,12.93536539596228,17.005428310088583
5.997013628979204,10.977581402568385,11.70528981563627
5.720165674302237,10.167585049645869,7.458075500970817
30.79779544843668,19.941442820545525,24.81476171283531
14.80551988683584,16.594691654069717,17.975929069355733
13.46610462498892,12.230413186824356,12.497604356552268
27.26790431129034,28.800066099128124,25.801575484626746
21.27149349591689,31.91589022927541,23.055899509282124
14.750485011775485,14.955736122870473,17.137739554984588
15.642527153997966,18.461205653904603,16.226671662656077
11.225442208929096,6.021933695967282,5.526930706053024
27.819434960371,29.156579625547817,25.727202680067744
16.461088872448897,17.58245890038975,14.669140790301238
14.351063647803995,15.795280553284169,14.774681860694008
2.559787408029594,6.552983990487551,2.8241717705883542
20.8837683187205,12.578550145173772,14.049844424804265
32.05128558225075,35.402039734771115,28.157258271469317
29.00698287985584,28.027637220870652,27.445000690768023
23.727914742537685,24.13715980896192,23.890176354281973
6.653888426018269,4.926628704495796,6.5715503600417895
13.579810718940998,11.53980502917192,12.903658128354287
22.64064373559417,25.822112117953417,20.46939485893306
26.97073877958417,36.76551410121874,28.58110881713373
29.3493626052244,33.60194120973318,34.79846022949218
24.209005462699533,23.464576138206944,24.25850070319701
16.998962910055816,18.44525359884216,17.080209201777805
27.39443105639599,28.826570114595476,25.54671451969366
32.08360793810552,29.366073174234405,26.578142609810968
18.42419873008169,20.087689686790817,17.253523149235434
29.48064407345736,31.825061331319404,30.890796264082088
7.03832201588161,4.159677886310973,4.413039052836386
19.243933362292186,15.129497306107956,15.913716663813371
23.447104533649487,29.303602806132755,27.222656937648665
5.525539010513336,10.850250705859604,6.433016881205121
2.0,8.391147188814047,6.392029846818256
8.196070481938296,7.407815397864116,6.176334436461489
5.431253229077018,7.422820370638586,5.979515001797703
19.00436456203198,27.527372793750583,20.426052091197413
6.7317467424245,5.157614143124993,6.1911793135771385
20.140995004975817,25.082092665058312,20.944764115631124
7.704141374453494,6.331169049365744,7.323314588154967
9.712361495566888,12.93051601431513,10.88658033551683
20.4364352724114,20.818052508647764,23.281029136430345
26.278240714603697,33.23462472722974,26.82010639015696
18.447673596560985,17.20559736638453,18.00425361378793
18.44952016622449,24.803096957862195,21.10993859474707
9.878509068565714,10.59230103645014,8.882686555510837
13.496660142534326,9.622782653304949,9.64212600673401
16.93025782776383,12.84389155158276,12.534160283222407
21.660396400520096,18.478706712372382,21.521366750707102
2.0,0.1,3.176055717465043
18.247460994300955,13.519813831647024,16.204786984381723
10.024963484697077,11.709601960039771,11.550966182484345
24.334233067693948,31.818681873741383,29.168592659325743
16.978597283251737,16.182435590034846,18.85968093225245
20.933758735750008,15.394059558075224,17.8252500339599
28.613684712182643,27.687097771759603,25.550782598272576
2.382431138102122,0.1,1.8929838405011508
21.68935229944004,24.16044785584588,19.83971578112257
5.8430023110350096,4.716962325240694,6.545149430944175
21.015978266164296,20.51693852519037,18.28806608283954
8.475947601806693,7.954868509858804,8.822758828733855
20.111653675885265,18.361725919602712,19.907890922556877
7.976882012338304,6.415656937568772,6.774804951283871
13.650336626767023,13.906826467520926,12.39990953492896
21.013942028019397,16.2703508499171,17.27116114241293
25.07457881590471,22.309331913418355,22.55813696754032
9.166361797015403,4.310816898418615,4.903474236513489
6.873211993255737,4.574213633195313,7.538376077233875
19.96566017346221,19.804038913609297,19.31835200965824
17.081944831198925,15.794570477565651,13.61450080630722
6.745053908423237,10.40026805862045,6.502977146077764
28.619112109259557,24.745575591283792,23.48702599537442
11.482844497770412,10.463829335660698,11.473658283252616
10.08273113600032,8.090198403636535,7.792700377809986
6.366260807729548,16.014904139117892,10.867449686015984
16.325857790862536,13.81302730273676,15.345584719852916
27.02006531765535,30.67588656217346,28.0546310509445
35.088040667213804,38.31739452484996,36.156816133670944
17.174483684867663,15.678657525457371,15.95074599233969
16.871939951131463,19.09354256003545,18.296103490850843
12.376199684828254,18.149971213839127,15.256206979478629
19.760285596256384,26.92851622182466,25.821519643280265
5.185530889114413,8.417222411006977,8.090181018816606
20.094484084861985,26.485908097820477,21.351416522778216
13.54334812322048,16.492802919520685,15.57040749997272
4.270522292766503,9.933505619443634,8.030454318486578
2.891380453812043,2.0965474766788,3.387692632852314
5.394288946491447,9.000910650700636,10.622030596918137
20.85202611423425,16.03649526428965,19.71016885429763
12.821776093559372,16.64540987756627,12.697016339694224
14.702149438150894,21.68804459523451,21.43650819572056
13.342673591745823,17.911481952369783,16.922533305815705
24.4874221004498,27.45317049721021,26.148989638536744
11.01440673296579,6.363121836584197,7.812614661648322
24.99812211349579,21.1809836552754,20.77036259410409
15.60215258941674,18.413322368983447,17.47098586311914
23.501067145340137,25.897216353771547,23.75215535207144
20.253541837536304,21.96428381914936,19.94750596390601
13.091771390758051,10.97185766426755,11.807878023638755
14.082758012223044,19.40578939509249,17.44612035759827
14.37034418314844,20.849848924772544,15.70921056737761
2.0,2.24593586583352,5.262429437181448
21.478651755727785,22.43492423235429,23.37734463506789
11.974739750507084,15.803108607544496,13.778440726621758
20.64845704569189,29.16066420036837,26.45592162614042
9.037106038702754,7.138104716363562,9.47789579366938
21.122549445772243,20.401811621923155,18.219973406444225
16.002800660967374,12.733360904483389,12.276426782192509
11.839817668167465,14.041690961130662,13.08355818799298
33.23548255276914,32.45011934298981,28.238533793474264
27.912680013603453,29.742831812855677,25.9614085458781
9.964230677625336,12.057982500236845,12.632206896345698
11.325342264336186,9.330504087414957,9.34132171240894
18.09542214605085,17.12203987455934,18.10667146969766
11.593641585910506,15.159671714682904,13.100553690435008
8.159072606792982,9.45134972479272,8.941771505033659
5.160477643288827,1.3345746437126764,2.438673541196236
12.181968662353022,11.804701077748492,13.026533973971675
28.876441847124465,31.508413047796807,29.896115500442747
12.901648064413632,12.459772806790603,13.09908215132342
24.940725780723817,25.754824515226357,21.17160940550561
29.92803165250237,34.08377500572342,29.850934382467308
6.00635755561599,5.383569387136712,6.061856415944632
13.698389274742048,11.94988007017774,11.493675885436106
20.80626975514229,20.781286255447316,18.969283675758277
17.81563209035587,13.962222041670584,15.760725618208586
19.73453348620172,15.359047477200898,18.330366158105694
8.073066886434919,5.794411882487297,8.19476871944878
21.409318196560548,24.0156902111742,23.683429403633685
25.56365778445276,25.6142626198574,23.88395521282264
17.1461404818045,14.216722905377956,18.899095750543776
21.29335429555637,17.856680142835557,20.258241526990098
13.33245401742206,13.440359357200276,15.131553198232451
11.521468231722622,7.615461244875231,10.427256149905467
17.81771461056946,16.20975267756053,14.707799990232225
34.933225071758685,33.00420165324434,31.146744617207037
9.605479005087016,10.359185537035922,8.100249902761538
18.770073822003265,14.642618520723566,16.1412943787634
3.9902859194833735,6.337540494372222,5.998493614469223
12.892995745185912,7.397910231695143,12.335099172187082
31.71054944313876,41.514071900460245,31.551918277292685
22.503638324537896,19.050700242648944,17.639476429109255
10.08265354289769,10.819118909776138,11.011590326503866
27.49216469276077,26.44490602851381,25.7578632752782
9.997624857916382,15.283638025844706,11.15030326201897
10.352630950898384,13.609145365953648,11.73216080267631
20.52747924087396,18.350570395234904,19.28467625698755
22.374485540182384,27.57689458383486,25.140473499883345
26.43610857739672,32.08650535904225,27.01921184156022
26.1679603272732,30.12709852298926,25.80390493250002
14.696022625692382,15.896614273065568,16.361158777336026
24.354721457022123,27.15540541865179,23.00158226460119
15.387068552328731,14.411137445815683,13.431226555091497
21.442854636253223,22.241943655013163,22.6963374175713
9.860501649111516,7.116990523847452,7.877636551212391
17.123856309712142,18.937567360837125,16.920467038174746
14.215998476285602,16.402088354337984,11.75652249094598
11.002700646793738,13.36423831161494,12.695107517107903
3.997295545616263,5.043076039446328,6.283854044758008
16.81220368283033,19.540633778961347,17.69418502614881
9.922963266393468,13.250425566860027,12.37747025671252
19.523784852606813,30.371375449446717,22.99013053806795
15.458546808439376,17.567454298459413,14.066771288410074
28.26921098614455,28.492800390382683,24.957189759737613
9.123583766869938,15.59784839988516,14.242295368272284
14.88837937730228,19.217400277590563,14.988366489093508
26.293295921666907,23.21298613549514,24.685746060590493
17.489884571524446,14.141723890216872,15.860303848394226
18.633865793098177,12.787580012311,15.010221252366662
22.65188246649742,26.082776789593527,23.63702859842758
16.785770707227144,13.568641795437523,15.125168700088365
22.352531306587704,23.05665636842643,19.99320435889843
18.20640442495099,14.932923486714582,17.52412287667008
6.987722889097608,2.6369020138538737,3.6384821814142314
13.61448600533094,16.23272190383898,15.20919260564962
17.530143354567585,15.573663902368986,16.222886317142347
15.76961881443275,19.863308410619503,17.034995106799126
21.75028358039485,18.249332067315493,19.45430132455901
21.9419092262959,26.292512733943383,21.033636066536435
9.759070753952784,8.373349830418224,8.04230185385616
13.770750161082308,15.343814429537307,16.459561727579636
12.771029426950667,8.028321645566903,12.727548771678446
18.071694628046306,19.760064267686342,17.33569667051356
3.20807011268442,4.677102909924692,4.882295099543328
18.151133522095694,16.245394042925234,19.652928444125145
8.654036321373601,5.664080954458093,6.998160854810252
15.330170205811228,17.500180359221563,18.36419222323752
2.0,1.3914076078899842,2.1334102664275547
29.986745281137328,26.18708367695686,22.725857752806643
21.97892845903529,27.92341935017082,25.297925495444723
29.720929500195304,30.1331089274216,25.77017342821964
25.717079512998467,25.96106195299849,25.85037575767301
11.708338615235062,12.871029875754443,11.73326002508907
21.86562174510852,29.092419739064223,22.50620747858044
18.34460144806657,24.01297324852073,18.728607232110992
22.634405081959915,21.04322666127816,19.70181569470092
22.760056965493085,23.72576300957996,23.82049302962908
12.364768589365534,13.932949083967843,12.154989198609227
24.09154294973021,18.357278914008045,21.38029373583593
21.946389710065095,33.382102513627835,28.381264725691
19.131360808807,22.235667257483776,19.22059977741934
14.392524958564948,17.00518833786279,15.40908849503633
39.8979157123355,38.292072029096005,37.9408765496523
16.62410608002636,18.21446464850409,14.37758651525498
25.152107533850018,35.19894348306053,28.003741331348373
18.12456439513721,20.32108197581954,18.86955890166509
7.029484862148727,4.232039195726709,7.621641439694076
12.877392626454586,10.256099186834827,12.004881225130871
5.91507812143221,1.967548426523968,4.743330045204495
19.76784528284761,18.54931531124552,18.4909745387148
11.565790604579602,9.52074612038027,10.30846753610304
23.395381803323144,19.99079514688975,23.291566938997168
31.47266770969264,35.76941584850382,34.68624661292412
2.0,6.081905744812262,4.260915014574099
18.90097450445124,14.8704559483859,13.42595004552212
5.704296368193212,2.868663257437777,5.744166268170164
15.56551347967132,14.909110171646937,14.840064999590838
19.66460508841952,16.45569091736691,14.742062816829316
15.495183573070491,9.728154808432471,8.667977752534897
5.112762268689568,1.6272674224378236,3.913620954591064
19.60821815272011,30.018210460205296,23.045180200928137
12.279282837843912,17.842248296774322,14.07103722254326
9.703436291250178,9.915112241849677,10.020861331216864
10.82540647030244,13.156936218725008,10.37058551621516
2.921721428873619,4.232533934042641,3.963029891358819
10.02066226292985,12.211318805571253,11.2470089491611
8.745907316786615,18.204859056839474,12.881512692584131
6.8328725514073145,2.345769130844216,9.052997000599891
19.71931288471057,25.933434088374305,22.925799821254376
20.70571028173592,22.277569112013108,22.311279674397912
13.695081440449515,14.869869191166618,12.804682203742727
24.98082087083057,16.27255371017712,16.535314861927212
13.01578860742172,15.103912938795782,12.531646732528872
10.310059484264016,5.629893012549342,6.215223911965585
25.09428260912344,23.33192353106036,22.80004452855612
12.628093892852831,13.23864953248836,12.082970707308752
14.752857253554817,11.166100829502838,10.62315283991038
21.764723629224235,20.470413327284003,18.6181269524262
25.662305440458216,19.754277833180858,23.483521762046305
14.613910058703992,12.08231906168843,14.281662949212103
10.078299900427234,6.321371618171368,9.392690377084666
19.950222348672312,24.832695598299264,20.46855506939132
23.587139698408507,21.903070739057316,23.0670180318336
17.79548938891032,16.197378047916224,19.54029075263712
18.836177107509577,15.726893616187748,14.216617845597805
12.633418718904911,15.608352174911754,14.393242249571497


==> figures/data/sensor_trace.csv <==
day,latent_pm25,sensor_pm25,corrected_pm25
0,12.886877996993888,15.423873453187165,14.165978027109446
1,24.082985041819303,29.905797918024003,22.75511361695752
2,19.192707394594947,25.35974223705722,19.70230690390317
3,20.78154009186614,21.038498780487668,17.271240271901608
4,13.628088283127392,16.357295366702193,14.891412398597629
5,17.062326414181623,19.59555491635828,18.25368401513116
6,17.228399916666778,20.35693343988346,17.857074385468824
7,26.42829464873002,30.376050150345563,25.78293258465517
8,29.48064407345736,31.825061331319404,30.890796264082088
9,32.74194175882324,34.665137564115895,35.23404345698034
10,20.279859605848703,17.605447366539167,16.52855640259485
11,20.69137161584021,18.3082548543562,16.72189582159797
12,14.056955196198151,12.068340198055388,12.705994970268542
13,8.300637882383654,11.133138693614937,8.359301322908712
14,22.664397365728018,29.81823692389724,26.2233257036987
15,19.52934732314157,18.44481214084404,19.428554846178567
16,16.232981097947803,17.19283731579326,17.898211185204204
17,26.438881681364578,32.52900314974521,26.75853920356484
18,34.16505241286903,40.84128766600349,31.336451460958973
19,27.96410325090035,33.81062236321822,28.64828978089465
20,39.86837343250188,37.17731872772367,38.81658363929293
21,37.24386980373338,39.48354801174136,36.830331307775566
22,37.79134489265586,37.73954668302501,37.87432561204981
23,29.89636311638826,31.664842279613964,30.544459074753654
24,32.05128558225075,35.402039734771115,28.157258271469317
25,24.37279711343188,25.493756882727347,25.85778933114817
26,22.74316341183048,27.90863305888888,28.37411485983423
27,23.09219747641144,21.2175378560039,23.166622426972943
28,31.880464706190992,37.09423891007821,36.52052695597438
29,17.101624810794316,16.308432915686808,11.76049933463621
30,11.896147887221778,16.454017025293737,14.41520813226587
31,20.22445742112237,25.30885473767568,21.314136313226985
32,28.442008647063687,18.614426935077876,24.082381671161485
33,15.153745015065928,20.488545675341992,15.689223909580088
34,17.64340301994644,18.519486302234867,21.931643621569908
35,13.7708852225671,16.413230917478188,17.200335831905676
36,12.151161299713523,13.301985342229722,12.705857888859589
37,12.901648064413632,12.459772806790603,13.09908215132342
38,12.116417838012824,14.511478083284649,13.029392149354065
39,20.018208632142347,22.33050477710525,23.342488715021016
40,13.865838581332095,18.724281611539197,12.440560967484007
41,13.99430516317023,17.860943990893155,14.650684960539156
42,19.930688817539504,19.04211305196175,20.812176356420863
43,13.998911827611863,18.311264769440765,13.09837436263293
44,25.32809559843648,26.43253177557254,21.899285178611
45,21.68935229944004,24.16044785584588,19.83971578112257
46,16.170321412555722,21.597076876093475,20.72192299569485
47,23.82535053284697,26.93377253130784,25.787735634428703
48,21.015978266164296,20.51693852519037,18.28806608283954
49,14.40043527319159,15.407857382070564,14.86791597144437


==> figures/data/subgroup_cq.csv <==
severity,pinball
0,0.8904264477498911
1,1.0645837705126433
2,1.325847056571037


==> figures/data/subgroup_pinball.csv <==
method,severity,pinball
CAUSALQUANT,0,0.8904264477498911
CAUSALQUANT,1,1.0645837705126433
CAUSALQUANT,2,1.325847056571037
PLSI-QDLM,0,0.9140239400784196
PLSI-QDLM,1,1.0973108835148782
PLSI-QDLM,2,1.3565341402869175
SC-QDLM,0,0.8974657714581462
SC-QDLM,1,1.079474044067947
SC-QDLM,2,1.3273528611602925


==> figures/data/subgroup_plsi.csv <==
severity,pinball
0,0.9140239400784196
1,1.0973108835148782
2,1.3565341402869175


==> figures/data/subgroup_sc.csv <==
severity,pinball
0,0.8974657714581462
1,1.079474044067947
2,1.3273528611602925


==> figures/data/training_history.csv <==
epoch,train_loss,validation_pinball
1,0.26375387310981746,0.23918611705303192
2,0.2271242350339889,0.21575164496898647
3,0.20940614044666286,0.21050650775432583
4,0.20503144860267636,0.21192651093006135
5,0.20477254986762997,0.2125467240810394
6,0.20331626534461972,0.21093714833259578
7,0.20037057101726527,0.20806778371334073
8,0.19730186164379113,0.2050407618284225
9,0.19490897357463832,0.20236412584781646
10,0.19293666481971736,0.20017928183078762
11,0.19114480316638943,0.19870019853115078
12,0.1897214740514755,0.19802899956703182
13,0.188763153553009,0.19800929129123684
14,0.18830399513244625,0.1984272092580795
15,0.18813845515251154,0.1989489614963531
16,0.1882482677698135,0.19933075904846187
17,0.18840826153755186,0.19931022524833675
18,0.1882578939199447,0.19882124364376064
19,0.18773506879806517,0.19793565869331356
20,0.18692710399627682,0.19687922596931454
21,0.1861066341400146,0.1958855330944061
22,0.18544452786445614,0.1952115178108215
23,0.18506796658039087,0.19490871429443354
24,0.1849822700023651,0.1948301702737808
25,0.18500185310840603,0.19478732049465175
26,0.18489418029785148,0.19470172822475432
27,0.18469073176383968,0.19455803036689756
28,0.18445160090923304,0.19439072608947752
29,0.18424128592014308,0.1942827194929123
30,0.18406411409378048,0.19425868988037107
31,0.18398458063602444,0.1942791223526001
32,0.18396006524562833,0.1942682385444641
33,0.1839179396629333,0.19417691826820369
34,0.18380658328533167,0.19406742751598352
35,0.18365325629711146,0.19398425221443172
36,0.18353880047798155,0.1939235091209411
37,0.18346239328384392,0.1938416868448257
38,0.1833772152662277,0.1937360286712646
39,0.18328188359737393,0.1936341375112533
40,0.18319701850414272,0.193566820025444
41,0.1831454902887344,0.19352228343486783
42,0.183087745308876,0.19349424540996546
43,0.18303371667861934,0.19347534775733943
44,0.1829992741346359,0.19345131516456598
45,0.18295284211635585,0.1934234470129013
46,0.18289628028869626,0.19340797364711756
47,0.1828588008880615,0.19342733621597288
48,0.18284290730953212,0.1934400379657745
49,0.18282142281532282,0.19343992769718166
50,0.18279126286506647,0.19342087805271146
51,0.1827628076076507,0.19338708221912382
52,0.1827385991811752,0.19335239529609677
53,0.18272362351417537,0.19331531226634974
54,0.18270806968212125,0.19327944219112395
55,0.18268662691116327,0.19326491653919214
56,0.18266042470932004,0.1932645797729492
57,0.18264080286026,0.1932648509740829
58,0.18263252079486844,0.1932462632656097
59,0.1826264858245849,0.1932159215211868
60,0.182613930106163,0.1931953519582748
61,0.18260414302349087,0.19320070445537563
62,0.1825899332761764,0.19321046769618985
63,0.18257592320442192,0.1932208120822906
64,0.18256200253963467,0.19322271347045894
65,0.18255854845046993,0.19321829676628108
66,0.18255275785923,0.19322209358215325
67,0.18254662752151488,0.1932287365198135
68,0.18241539970040316,0.18832505866885182
69,0.18240921199321744,0.18832220137119288
70,0.18240000307559964,0.18832086026668543
71,0.18239606544375414,0.18832336366176602
72,0.18239085003733632,0.18833691626787183
73,0.18238941207528114,0.18833225220441815
74,0.18238176405429835,0.18832753226161
75,0.1823838949203491,0.18832136690616602
76,0.17969417572021482,0.18926467001438138
77,0.1796891937653223,0.18925510843594862
78,0.17968756457169846,0.189248596628507
79,0.1796855231126149,0.1892625490824381
80,0.17967956264813736,0.1892751306295395
81,0.17967840035756424,0.18927472829818717
82,0.17967617511749265,0.1892661849657694
83,0.17967291673024488,0.18925645450750983
84,0.17967375119527176,0.1892345498005549
85,0.17967129250367483,0.18921578923861182
86,0.17966994146505988,0.1892174035310745
87,0.179669976234436,0.18922339379787437
88,0.17966988682746887,0.18921775122483572
89,0.17617935687303538,0.18141642212867737
90,0.17617944628000254,0.18140353262424463
91,0.1761745810508728,0.18140838295221326
92,0.17617388814687723,0.18140923231840128
93,0.17617705464363095,0.181433767080307
94,0.1716849952936172,0.1683792918920517
95,0.1716809421777725,0.1683480590581894
96,0.1716799885034561,0.1683569848537445
97,0.1716848760843277,0.1683469712734222
98,0.1716806292533874,0.1683162450790405
99,0.1716830879449844,0.1682971119880676
100,0.1716778874397277,0.1682946532964706
101,0.1716812252998352,0.1683401018381118
102,0.1716857105493545,0.1683295369148254
103,0.1716856360435485,0.1683098822832107
104,0.1716814935207367,0.1683036237955093
105,0.1716821938753128,0.1683233231306076
106,0.171679675579071,0.1683311760425567
107,0.1716843247413635,0.1683164685964584
108,0.1716807931661605,0.1682965159416198
109,0.1716803312301635,0.1682777851819992
110,0.1716845780611038,0.1682764887809753
111,0.1716857254505157,0.1683111637830734
112,0.1716833263635635,0.1683721989393234
113,0.1716841012239456,0.1684195548295974
114,0.1716844141483307,0.168452188372612
115,0.1716925203800201,0.1684375554323196
116,0.1716937720775604,0.168394073843956
117,0.1716870069503784,0.1683400422334671
118,0.1716819256544113,0.168305218219757
119,0.1716853380203247,0.1682972162961959
120,0.1716847866773605,0.1683093607425689
121,0.1716842651367187,0.1683260798454284
122,0.1716908365488052,0.1683172136545181
123,0.1716806590557098,0.1683096885681152
124,0.1716894656419754,0.1682877540588379
125,0.17168889939785,0.1682721078395843
126,0.1716843992471695,0.1682462990283966
127,0.1716819405555725,0.1682645231485366
128,0.171679213643074,0.1683130860328674
129,0.1716874986886978,0.1683304905891418
130,0.1716822385787964,0.1683053225278854
131,0.1716798096895218,0.1683070063591003
132,0.1716805696487426,0.1683169156312942
133,0.171682596206665,0.1683260053396225
134,0.1716789007186889,0.1683205068111419
135,0.1716773808002472,0.1683440059423446
136,0.1716795265674591,0.1683519929647445
137,0.1716861277818679,0.1683704704046249
138,0.1716793924570083,0.1683265566825866
139,0.1716878414154052,0.1683172583580017
140,0.1716867536306381,0.1682914793491363
141,0.1716909110546112,0.1682201325893402
142,0.1716837137937545,0.1681889295578003
143,0.17168590426445,0.1682316064834594
144,0.1716831177473068,0.1682884246110916
145,0.1716842949390411,0.1683249175548553
146,0.1716875880956649,0.1683141887187957
147,0.1716843396425247,0.1682897955179214
148,0.1716965734958648,0.1682972908020019
149,0.1716853827238083,0.1683202385902404
150,0.171680137515068,0.1683716624975204
151,0.1717028766870498,0.1683890521526336
152,0.1716959327459335,0.1683441400527954
153,0.1716876029968261,0.1682791411876678
154,0.1716943234205246,0.1682740300893783
155,0.1716921329498291,0.1683329045772552
156,0.1716955751180648,0.1683756858110427
157,0.1717013120651245,0.1683538407087326
158,0.1716924905776977,0.1682896912097931
159,0.1716812700033188,0.1682468950748443
160,0.1716946065425872,0.1682880967855453
161,0.1716966480016708,0.168366327881813
162,0.1716911792755127,0.1684137880802154
163,0.1716930568218231,0.1683741360902786
164,0.1716977059841156,0.1683308333158493
165,0.1716944426298141,0.1683514714241027
166,0.1716965585947036,0.168336272239685
167,0.1716951429843902,0.1683124005794525

